Finding gflow on unlabelled open graphs

The one-way model of measurement-based quantum computing implements computations via successive adaptive single-qubit measurements on a resource graph state. This model has practical applications, particularly in photonics, and it is also useful as a theoretical tool e.g. for optimisation. Gflow is a necessary and sufficient condition for implementing certain one-way computations deterministically (in a suitable sense); it is also used in efficient translations from the one-way model to quantum circuits. For a computation on $n$ qubits, a gflow can be found in $\mathcal{O}(n^3)$ time. Here, we consider an incompletely specified computation given by an unlabelled open graph: the graph state as well as the input and output qubits are known, but the measurements have not yet been fixed. We give an algorithm that identifies a measurement labelling and a compatible gflow, and runs in $\mathcal{O}(n^3)$, strictly generalising the previous approach. The new algorithm can also handle restrictions on the order of the measurements and returns only solutions compatible with these constraints. We additionally prove that if an open graph has equal numbers of inputs and outputs, it has at most one labelling compatible with gflow; and show how to identify additional inputs for an open graph that does not yet have the maximal number, without breaking an existing gflow.

==> figures/LOGs/triple-correctable-counterex.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=GR Tiny Empty] (0) at (0, 0) {};
		\node [style=GR Tiny Black] (1) at (-1.5, 0) {};
		\node [style=GR Tiny Black] (2) at (1.5, 0) {};
		\node [style=BlackTEXT] (3) at (-1.5, -0.5) {$\scriptstyle a$};
		\node [style=BlackTEXT] (4) at (0, -0.5) {$\scriptstyle b$};
		\node [style=BlackTEXT] (5) at (1.5, -0.5) {$\scriptstyle c$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw (0) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> thesisstyles.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% THESIS styles
% Divided into categories:
% - ZX  -- for ZX calculus
% - ZH  -- for ZH calculus
% - ZW  -- for ZW calculus
% - TXT -- for more complex text constructions, like multiline text
% - GR  -- for graph theory
% - OTH -- other, unfit for any category
% edges do not have categories, as all are useful at all times

% NODES

% ZX
\tikzstyle{ZX Z none}=[inner sep=0mm, minimum size=2mm, shape=circle, draw=black, fill={rgb,255: red,208; green,252; blue,204}, tikzit category=ZX]
\tikzstyle{ZX Z in}=[minimum size=4mm, font={\footnotesize\boldmath}, shape=rectangle, rounded corners=1.6mm, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit shape=circle, draw=black, fill={rgb,255: red,208; green,252; blue,204}, tikzit draw=blue, tikzit category=ZX]
\tikzstyle{ZX Z out}=[font={\footnotesize\boldmath}, rounded rectangle, rounded rectangle arc length=90, fill={rgb,255: red,208; green,252; blue,204}, inner sep=2pt, scale=0.8, tikzit draw=red, tikzit category=ZX]
\tikzstyle{ZX H}=[fill=yellow, shape=rectangle, inner sep=0mm, minimum size=2mm, draw=black, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{ZX X none}=[inner sep=0mm, minimum size=2mm, shape=circle, draw=black, fill={rgb,255: red,255; green,136; blue,136}, tikzit category=ZX]
\tikzstyle{ZX X in}=[minimum size=4mm, font={\footnotesize\boldmath}, shape=rectangle, rounded corners=1.6mm, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit shape=circle, draw=black, fill={rgb,255: red,255; green,136; blue,136}, tikzit draw=blue, tikzit category=ZX]
\tikzstyle{ZX X out}=[font={\footnotesize\boldmath}, rounded rectangle, rounded rectangle arc length=90, fill={rgb,255: red,255; green,136; blue,136}, inner sep=2pt, scale=0.8, tikzit draw=red, tikzit category=ZX]

% ZH
\tikzstyle{ZH Star}=[star, fill=black, draw=black, minimum size=2mm, inner sep=0pt, tikzit category=ZH, tikzit fill=brown]
\tikzstyle{ZH Z none}=[inner sep=0mm, minimum size=2mm, shape=circle, draw=black, fill=white, tikzit category=ZH]
\tikzstyle{ZH Z in}=[minimum size=4mm, font={\footnotesize\boldmath}, shape=rectangle, rounded corners=1.6mm, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit shape=circle, draw=black, fill=white, tikzit draw=blue, tikzit category=ZH]
\tikzstyle{ZH Z out}=[font={\footnotesize\boldmath}, rounded rectangle, rounded rectangle arc length=90, inner sep=2pt, scale=0.8, tikzit draw=red, tikzit category=ZH]
\tikzstyle{ZH H}=[shape=rectangle, inner sep=0mm, minimum size=2mm, draw=black, fill=white, tikzit shape=rectangle, tikzit category=ZH]
\tikzstyle{ZH H in}=[shape=rectangle, minimum size=4mm, font={\footnotesize\boldmath}, shape=rectangle, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit shape=rectangle, draw=black, fill=white, tikzit draw=blue, tikzit category=ZH]
\tikzstyle{annotated box}=[shape=rectangle, minimum width=10mm, minimum height=5mm, font={\footnotesize\boldmath}, shape=rectangle, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit shape=rectangle, draw=purple, text=purple, fill=white, tikzit fill=purple, tikzit category=ZH, align=center]
\tikzstyle{ZH X none}=[inner sep=0mm, minimum size=2mm, shape=circle, draw=black, fill={rgb,255: red,200; green,200; blue,200}, tikzit category=ZH]
\tikzstyle{ZH X in}=[minimum size=4mm, font={\footnotesize\boldmath}, shape=rectangle, rounded corners=1.6mm, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit shape=circle, draw=black, fill={rgb,255: red,200; green,200; blue,200}, tikzit draw=blue, tikzit category=ZH, tikzit fill=gray]
\tikzstyle{ZH X out}=[font={\footnotesize\boldmath}, rounded rectangle, rounded rectangle arc length=90, fill={rgb,255: red,200; green,200; blue,200}, inner sep=2pt, scale=0.8, tikzit draw=red, tikzit category=ZH, tikzit fill=gray]

% ZW
\tikzstyle{ZW W none}=[inner sep=0mm, minimum size=2mm, shape=circle, draw=black, fill=black, tikzit category=ZH]
\tikzstyle{ZW W in}=[minimum size=5mm, font={\footnotesize\boldmath}, shape=rectangle, rounded corners=2mm, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit shape=circle, draw=black, fill=black, text=white, tikzit draw=blue, tikzit category=ZH]
\tikzstyle{ZW W out}=[font={\footnotesize\boldmath}, rounded rectangle, rounded rectangle arc length=90, fill=black, inner sep=2pt, scale=0.8, text=white, tikzit draw=red, tikzit category=ZH]

% GR
\tikzstyle{GR Tiny Black}=[fill=black, draw=black, shape=circle, inner sep=0pt, minimum size=1mm, tikzit category=GR]
\tikzstyle{GR Tiny Empty}=[draw=black, shape=circle, inner sep=0pt, minimum size=1mm, tikzit category=GR]
\tikzstyle{GR Grey Diamond}=[shape=diamond, draw={rgb,255: red,119; green,119; blue,119}, fill={rgb,255: red,119; green,119; blue,119}, inner sep=0pt, minimum size=1.4mm, tikzit category=GR, tikzit category=GR]

% TXT
\tikzstyle{BlackTEXT}=[align=center, text=black, font={\small\boldmath}, scale=0.8] % allows multiline standard text
\tikzstyle{GreyTEXT}=[align=center, text={rgb,255: red,119; green,119; blue,119}, font={\scriptsize\boldmath}, scale=0.8] % allows multiline grey text
\tikzstyle{OrangeTEXT}=[align=center, text=orange, font={\scriptsize\boldmath}, tikzit draw=orange, tikzit fill=orange, scale=0.8] % allows multiline purple text
\tikzstyle{PurpleTEXT}=[align=center, text={rgb,255: red,255; green,0; blue,255}, font={\scriptsize\boldmath}, tikzit draw={rgb,255: red,255; green,0; blue,255}, tikzit fill={rgb,255: red,255; green,0; blue,255}, scale=0.8] % allows multiline purple text; very bright magenta used as purple for better contrast with red

% CIRC
\tikzstyle{cnot targ}=[fill=white, draw=white, shape=circle, tikzit category=circuit, label={center:$\oplus$}, inner sep=0pt, minimum width=2.1mm, tikzit fill={rgb,255: red,102; green,204; blue,255}, tikzit draw=black]
\tikzstyle{ket}=[fill=white, draw=black, shape=regular polygon, regular polygon sides=3, regular polygon rotate=-30, minimum size=8mm, font={\footnotesize\boldmath}, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit category=circuit, tikzit shape=rectangle, tikzit fill=green]
\tikzstyle{bra}=[fill=white, draw=black, shape=regular polygon, regular polygon sides=3, regular polygon rotate=30, minimum size=8mm, font={\footnotesize\boldmath}, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit category=circuit, tikzit shape=rectangle, tikzit fill=red]

% Edge styles
\tikzstyle{grey}=[-, draw={rgb,255: red,119; green,119; blue,119}]
\tikzstyle{blue}=[-, draw=blue]
\tikzstyle{red}=[-, draw=red]
\tikzstyle{green}=[-, draw=green]
\tikzstyle{orange}=[-, draw=orange]
\tikzstyle{purple}=[-, draw={rgb,255: red,255; green,0; blue,255}]
\tikzstyle{dashed}=[-, densely dashed]
\tikzstyle{grey dashed}=[-, draw={rgb,255: red,119; green,119; blue,119}, densely dashed]
\tikzstyle{blue dashed}=[-, draw=blue, densely dashed]
\tikzstyle{red dashed}=[-, draw=red, densely dashed]
\tikzstyle{green dashed}=[-, draw=green, densely dashed]
\tikzstyle{orange dashed}=[-, draw=orange, densely dashed]
\tikzstyle{purple dashed}=[-, draw={rgb,255: red,255; green,0; blue,255}, densely dashed]
\tikzstyle{brace edge}=[-, tikzit draw=blue, decorate, decoration={brace,amplitude=1mm,raise=-1mm}]
\tikzstyle{area grey}=[-, fill={rgb,255: red,191; green,191; blue,191}, draw={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{directed}=[->]
\tikzstyle{thick}=[-, line width=1mm]

